Microwave Experiments Simulating Quantum Search and Directed Transport in Artificial Graphene

A series of quantum search algorithms have been proposed recently providing an algebraic speedup compared to classical search algorithms from $N$ to $\sqrt{N}$, where $N$ is the number of items in the search space. In particular, devising searches on regular lattices has become popular in extending Grover's original algorithm to spatial searching. Working in a tight-binding setup, it could be demonstrated, theoretically, that a search is possible in the physically relevant dimensions 2 and 3 if the lattice spectrum possesses Dirac points. We present here a proof of principle experiment implementing wave search algorithms and directed wave transport in a graphene lattice arrangement. The idea is based on bringing localized search states into resonance with an extended lattice state in an energy region of low spectral density---namely, at or near the Dirac point. The experiment is implemented using classical waves in a microwave setup containing weakly coupled dielectric resonators placed in a honeycomb arrangement, i.e., artificial graphene. Furthermore, we investigate the scaling behavior experimentally using linear chains.

==> DescriptionVideos.txt <==
Suplementary material for the manuscript:

"Experiments on `quantum' search and directed transport in microwave artificial graphene"

by 

Julian Böhm, Matthieu Bellec, Fabrice Mortessagne, Ulrich Kuhl, Sonja Barkhofen, Stefan
Gehler, Hans-Jürgen Stöckmann, Iain Foulger, Sven Gnutzman, and Gregor Tanner


There are four videos in the supplementary material corresponding to the full time dynamics
of the propagator (intensity) corresponding to fig. 2(a,b), fig. 2(c,d), fig. 3, and fig. 5(a).
In all videos in the top the modulus square of the Fourier-transformed transmission as a
function of the time is shown. The different curves correspond to the perturbers and the
grid/chain state, where the chain states is an integral over all resonators with an additional
factor to match nicely in the graph. Below the spatial distribution is shown for the time indicated
in the upper part by the filled circles.


DimerSearchOnGraphene.mp4:
Corresponds to fig. 2(a,b). The pulse is only consisting of the lower dimer state and the grid state,
i.e. the Fourier transform contains a small region \nu_{dim} and \nu_l.
At time t=0ns the pulse is started mainly in the grid state and after t=T_{dim} the dimer
is fully illuminating.
black line: Integrated Intensity in the grid (divided by 5)
blue lines: Intensity in each dimer resonator
red line: Intensity in the single perturbing resonator


MonomerSearchOnGraphene.mp4:
Corresponds to fig. 2(c,d). The pulse is only consisting of the single resonator perturber state
and the grid state, i.e. the Fourier transform contains a small region \nu_{sr} and \nu_u.
At time t=0ns the pulse is started mainly in the grid state and after t=T_{sr} the dimer
is fully illuminating.
black line: Integrated Intensity in the grid (divided by 5)
blue lines: Intensity in each dimer resonator
red line: Intensity in the single perturbing resonator


StateTransferOnGraphene.mp4:
Corresponds to fig. 3. The pulse is only consisting of the two single resonator perturber states
and the grid state.
At time t=0ns the pulse is started in the upper perturbers state, redistributing within the grid
and then localizing in the lower perturber.
black line: Integrated Intensity in the grid (divided by 5)
blue line: Intensity in the upper single perturbing resonator
red line: Intensity in the lower single perturbing resonator


DiskSearchOnLinearChain.mp4:
Corresponds to fig. 5(a). The pulse is only consisting of the single resonator perturber state
and the central chain state (see fig. 4(b).
At time t=0ns the pulse is started mainly in the chain
and then localizing in the lower perturber. After t=T_{s} the perturber is fully illuminating
and for further times an oscillating behaviour is found.
black line: Integrated Intensity in the chain
red line: Intensity in the single perturbing resonator
The chain has been rescaled by a factor of 6.
